Wireless Communication Enhanced Value Decomposition for Multi-Agent Reinforcement Learning

Cooperation in multi-agent reinforcement learning (MARL) benefits from inter-agent communication, yet most approaches assume idealized channels and existing value decomposition methods ignore who successfully shared information with whom. We propose CLOVER, a cooperative MARL framework whose centralized value mixer is conditioned on the communication graph realized under a realistic wireless channel. This graph introduces a relational inductive bias into value decomposition, constraining how individual utilities are mixed based on the realized communication structure. The mixer is a GNN with node-specific weights generated by a Permutation-Equivariant Hypernetwork: multi-hop propagation along communication edges reshapes credit assignment so that different topologies induce different mixing. We prove this mixer is permutation invariant, monotonic (preserving the IGM condition), and strictly more expressive than QMIX-style mixers. To handle realistic channels, we formulate an augmented MDP isolating stochastic channel effects from the agent computation graph, and employ a stochastic receptive field encoder for variable-size message sets, enabling end-to-end differentiable training. On Predator-Prey and Lumberjacks benchmarks under p-CSMA wireless channels, CLOVER consistently improves convergence speed and final performance over VDN, QMIX, TarMAC+VDN, and TarMAC+QMIX. Behavioral analysis confirms agents learn adaptive signaling and listening strategies, and ablations isolate the communication-graph inductive bias as the key source of improvement.

==> data/term_bincount.csv <==
step,term_cnt
0,0.0
1,0.0005
2,0.0005
3,0.003
4,0.008
5,0.0135
6,0.0185
7,0.0345
8,0.0515
9,0.055
10,0.063
11,0.088
12,0.07
13,0.0655
14,0.0645
15,0.06
16,0.0455
17,0.0395
18,0.046
19,0.038
20,0.0365
21,0.033
22,0.0275
23,0.0225
24,0.0205
25,0.0245
26,0.016
27,0.0165
28,0.01
29,0.0045
30,0.0065
31,0.006
32,0.0015
33,0.001
34,0.0
35,0.001
36,0.002
37,0.002
38,0.0
39,0.0
